Test of source selection for constructing a more stable and uniform celestial reference frame

We aim to evaluate the possibility of improving the ICRS realization starting from the ICRF2 catalogue by investigating the coordinate time series of radio sources observed by VLBI between 1979 and 2016. Sources with long observational history are selected as the candidates and the least squares fits with special handling of the weights are performed to derive the linear drifts of the source coordinates. Then the sources are sorted based on the normalized linear drift (i) over the whole sky and (ii) in four homolographic areas divided by declinations. The axial stability of the reference system and sky distribution defined by the selected sources are evaluated, which are acted as the criterion for the final source lists. With our improved source selection scheme, two groups of sources are proposed and considered suitable for defining a more stable and homogeneous celestial reference system compared to the current ICRF2. The number of sources in the final lists are 323 and 294, respectively, and the global rotation of the axes derived from apparent motion of the sources are about two times better than the ICRF2.

==> Sou294.dat <==
ICRF J163231.9+823216  1637+826    0.09    -1.0    -0.3    1.64    0.34    0.44    0.06    18.9   207
ICRF J221810.9+152035  2215+150    0.09    -1.6    -0.6    0.90    0.41    0.25    0.11    11.2   121
ICRF J033553.9-543025  0334-546    0.17    12.8     2.8    1.73    1.28    0.56    0.39    27.8    29
ICRF J232747.9-144755  2325-150    0.30  -121.0   449.5    1.93    1.28    1.94    2.86    23.6    27
ICRF J223236.4+114350  2230+114    0.10    -0.8     0.8    1.24    0.65    0.33    0.17    31.6   320
ICRF J231147.4+454356  2309+454    0.12    -1.5     2.0    1.59    0.27    0.91    0.14    20.1   222
ICRF J053435.7-610607  0534-611    0.22   -27.2    16.9    2.24    0.79    0.84    0.29    23.3    31
ICRF J060759.6-083449  0605-085    0.33    -7.3    -3.8    0.42    0.60    0.05    0.07    34.9    45
ICRF J055217.9+375425  0548+378    0.13    21.8    -5.7    0.70    2.80    0.15    1.28    20.3    65
ICRF J161042.0+241449  1608+243    0.17    -3.0     6.2    2.09    1.18    2.29    1.34    20.4    60
ICRF J072550.6-005456  0723-008    0.35    -0.3    12.7    0.80    0.99    0.11    0.38    34.9   195
ICRF J025329.1-544151  0252-549    0.43    -6.6    16.4    0.70    0.71    0.31    0.29    22.6    26
ICRF J141946.6+382148  1417+385    0.19    -1.1    -0.7    0.83    0.30    0.12    0.06    21.5   553
ICRF J005655.2+162513  0054+161    0.19     3.3    -7.7    0.28    0.45    0.12    0.09    20.3   120
ICRF J125838.3-180003  1255-177    0.40    -3.4    21.7    1.61    0.72    0.69    0.11    19.0    86
ICRF J224703.9-365746  2244-372    0.45    15.4   -43.5    6.87    1.25    2.26    0.33    13.3    55
ICRF J030903.6+102916  0306+102    0.21    -1.3    -4.1    0.36    0.64    0.18    0.31    27.1    99
ICRF J042356.0+415002  0420+417    0.32    -1.5     5.3    0.37    0.26    3.49    0.23    36.5    38
ICRF J200057.0-174857  1958-179    0.42    -0.2     1.5    1.76    0.67    0.59    0.20    29.2  1592
ICRF J052531.4-455754  0524-460    0.46   -24.8    19.5    3.39    1.48    1.16    0.78    20.2    30
ICRF J174535.2+172001  1743+173    0.28    -1.1     5.1    1.71    0.61    0.99    0.46    28.8    67
ICRF J150048.6+475115  1459+480    0.33    -5.6    -3.0    1.09    0.33    0.12    0.05    27.7    56
ICRF J225504.2-084404  2252-090    0.47     6.3    17.7    0.73    0.77    1.27    1.16    22.3    29
ICRF J052234.4-610757  0522-611    0.55   -28.4     7.8    1.80    0.74    0.60    0.28    28.5    44
ICRF J073256.2+254838  0729+259    0.35    -4.2   -10.6    0.51    0.63    0.21    0.22    20.2    99
ICRF J130823.7+354637  1306+360    0.36    40.1   -51.1    9.11    4.06    1.97    0.71    14.0    62
ICRF J140950.1-265736  1406-267    0.48    -6.1   -34.8    4.21    1.94    2.48    0.60    19.1   142
ICRF J212630.7-460547  2123-463    0.56    13.0   -47.2    8.25    1.48    3.93    1.10    11.8    24
ICRF J042446.8+003606  0422+004    0.37    -3.5     7.3    0.27    0.84    0.10    0.16    31.8   113
ICRF J000557.1+382015  0003+380    0.38     0.9     6.3    0.72    0.33    0.10    0.07    22.9    30
ICRF J033930.9-014635  0336-019    0.51    -0.7    -1.1    0.39    0.89    0.09    0.08    36.8  2355
ICRF J170144.8-562155  1657-562    0.57    11.8   -57.7    6.10    0.97    3.74    0.65    12.2    42
ICRF J024224.2+174258  0239+175    0.37    82.3   163.0    0.82    1.04    0.16    0.15    20.5    27
ICRF J122340.4+804004  1221+809    0.43     1.3     5.5    0.98    0.29    0.61    0.15    26.2    76
ICRF J040748.4-121136  0405-123    0.53     3.9   -15.1    0.28    0.71    0.06    0.50    22.8    41
ICRF J111826.9-463415  1116-462    0.59    32.4    31.6    2.51    1.65    1.08    0.82    20.0    23
ICRF J081126.7+014652  0808+019    0.38     4.6    -1.6    0.28    0.85    0.09    0.18    29.2   469
ICRF J180821.8+454220  1806+456    0.49    -7.8     3.2    1.39    0.33    0.84    0.09    22.6   255
ICRF J011612.5-113615  0113-118    0.54    28.1    21.8    0.37    1.09    0.00    0.00    28.2    22
ICRF J010915.4-604948  0107-610    0.67   -42.5    56.0    0.48    0.66    0.20    0.17    12.7    38
ICRF J060455.1+242955  0601+245    0.41    66.2   -55.8    0.26    0.33    0.00    0.00    13.6    23
ICRF J115324.4+493108  1150+497    0.52    -2.3     9.9    0.90    0.37    0.00    0.00    19.7    25
ICRF J113624.5-033029  1133-032    0.56   -12.3   -12.5    0.95    0.82    0.46    0.39    19.4   191
ICRF J183728.7-710843  1831-711    0.74   -41.5    39.8    3.24    0.59    0.54    0.08    29.0    43
ICRF J232733.5+094009  2325+093    0.43    11.9     5.5    0.84    0.21    0.00    0.00    20.9    36
ICRF J061423.8+604621  0609+607    0.52    -6.2    -5.9    0.65    0.32    0.45    0.12    32.9    37
ICRF J160517.5-113926  1602-115    0.57    26.1    23.2    1.34    0.77    0.40    0.74    11.0    88
ICRF J205616.3-471447  2052-474    0.75     0.1   -10.8    5.74    0.76    1.18    0.26    25.9   976
ICRF J000108.6+191433  2358+189    0.46    49.5    13.8    0.63    3.26    0.22    0.45    20.7   102
ICRF J090303.9+465104  0859+470    0.53    -2.5     5.6    1.06    1.05    0.44    0.11    27.2    91
ICRF J003814.7-245902  0035-252    0.58     7.4    21.2    0.39    0.61    0.14    0.18    19.0   110
ICRF J180323.4-650736  1758-651    0.77    15.4   -93.7    3.02    0.54    1.46    0.48    26.2   229
ICRF J214335.5+174348  2141+175    0.47     8.6     1.4    0.65    0.27    0.19    0.10    12.3   240
ICRF J094855.3+403944  0945+408    0.53     1.8   -14.0    1.65    0.59    1.34    0.63    25.1    51
ICRF J144815.0-162024  1445-161    0.59     4.4    33.9    1.09    1.04    0.52    0.15    27.0    34
ICRF J022928.4-364356  0227-369    0.77   -55.1   -93.8    1.44    0.75    0.00    0.00    14.5    64
ICRF J034506.4+145349  0342+147    0.50     9.7    -6.6    0.31    0.55    0.31    0.08    28.4    50
ICRF J085441.9+575729  0850+581    0.54     8.3     6.2    0.99    0.35    0.25    0.06    18.0    22
ICRF J170934.3-172853  1706-174    0.66   -18.6    -6.7    1.82    0.78    0.44    0.34    25.9   142
ICRF J160734.7-333108  1604-333    0.79   -14.1   -40.5    4.22    1.18    4.71    0.26    24.3    50
ICRF J021748.9+014449  0215+015    0.54    -5.5     5.7    0.21    0.36    0.07    0.08    25.5   241
ICRF J102311.5+394815  1020+400    0.55     5.2     8.4    0.78    0.39    0.00    0.00    22.8    29
ICRF J054138.0-054149  0539-057    0.66   -23.9    11.1    0.40    0.97    0.16    0.62    22.9    36
ICRF J235600.6-682003  2353-686    0.81     8.3    30.0    3.63    0.56    1.31    0.12    28.5    53
ICRF J005748.8+302108  0055+300    0.57   -71.1   -49.5    0.55    0.80    0.19    0.30    19.7    22
ICRF J030826.2+040639  0305+039    0.58    -1.1   -17.1    0.51    0.75    0.19    0.13    13.8    32
ICRF J233138.6-155657  2329-162    0.67    15.3    14.2    1.50    0.48    0.43    0.10    25.9    35
ICRF J023653.2-613615  0235-618    0.85    93.3     9.2    0.88    0.74    0.30    0.41    11.8    31
ICRF J020333.3+723253  0159+723    0.58     8.2    -3.2    0.31    0.36    0.23    0.19    28.8    61
ICRF J115019.2+241753  1147+245    0.59    -0.9    -9.6    0.35    0.24    0.19    0.08    24.3    55
ICRF J232331.9-031705  2320-035    0.68   -36.6    10.0    0.81    1.25    0.27    0.56    23.3    71
ICRF J220743.7-534633  2204-540    0.85    13.6   -27.1    4.77    0.58    2.30    0.47    28.8    72
ICRF J175653.1+153520  1754+155    0.60   -12.1   -12.6    0.86    0.61    0.64    0.34    14.4   181
ICRF J173957.1+473758  1738+476    0.65     7.0    11.3    2.64    0.60    1.05    0.38    28.2    66
ICRF J210101.6-293327  2058-297    0.69   -54.3   -16.2    3.18    0.97    1.66    0.34    13.3    20
ICRF J063111.9-415426  0629-418    0.87   -15.1   -59.1    2.35    1.41    1.80    0.96    21.3    28
ICRF J130933.9+115424  1307+121    0.60    18.2    15.3    0.49    0.53    0.02    0.02    21.9    74
ICRF J103303.7+411606  1030+415    0.66     7.1    11.5    1.09    0.47    0.54    0.36    29.1   126
ICRF J124604.2-073046  1243-072    0.70    16.7    -6.8    0.46    0.55    0.16    0.19    28.7   218
ICRF J173340.7-793555  1725-795    0.92   -35.1    66.9    4.67    1.02    1.23    0.28    11.7    28
ICRF J203154.9+121941  2029+121    0.61    -3.3   -12.0    2.06    1.62    0.37    0.12    28.3    97
ICRF J131736.4+342515  1315+346    0.68   -15.3     1.2    1.03    0.43    0.00    0.00    19.0    28
ICRF J222940.0-083254  2227-088    0.70    10.7    -2.9    0.56    0.41    0.21    0.18    29.5   395
ICRF J170336.5-621240  1659-621    0.93   -56.6   -56.0    3.05    0.64    0.92    0.25    12.7    43
ICRF J073807.3+174218  0735+178    0.62    -3.1     2.2    0.64    0.58    0.12    0.17    28.4   536
ICRF J182407.0+565101  1823+568    0.70    -2.9     8.4    1.33    0.30    0.60    0.12    36.2   224
ICRF J151053.5-054307  1508-055    0.71     9.3   -16.1    0.29    0.46    0.05    0.03    13.0    28
ICRF J223513.2-483558  2232-488    0.97   -20.2   -80.9    5.25    0.53    3.77    0.30    25.6   211
ICRF J151656.7+193212  1514+197    0.63    12.4    -3.8    0.77    0.44    0.45    0.28    25.2    98
ICRF J144553.3-162901  1443-162    0.72    37.4     8.2    0.84    0.79    0.47    0.41    26.0    45
ICRF J064204.2+675835  0636+680    0.72    -8.2    -8.8    0.80    0.33    0.03    0.02    25.3    72
ICRF J191240.0-801005  1903-802    0.99     4.9   -26.9    2.04    0.40    0.07    0.14    22.1    22
ICRF J215224.8+173437  2150+173    0.63     5.5   -12.7    1.63    0.68    0.76    0.30    28.9    74
ICRF J124553.7-161645  1243-160    0.73   -31.8   -26.2    1.12    0.62    0.34    0.19    19.1    92
ICRF J223638.5+732252  2235+731    0.73    -7.8    11.2    2.59    0.41    0.94    0.14    15.1    87
ICRF J162854.6-615236  1624-617    1.00    47.8   -75.7    3.98    0.70    1.62    0.22    12.3    37
ICRF J090910.0+012135  0906+015    0.63  -108.4  -305.3    0.45    0.91    0.84    1.15    28.7    37
ICRF J151741.8-242219  1514-241    0.74    10.2    -7.6    1.28    0.88    0.35    0.21    29.1   266
ICRF J003824.8+413706  0035+413    0.76     1.7   -16.2    0.32    0.53    0.04    0.03    22.4    46
ICRF J055009.5-573224  0549-575    1.05    95.1   102.3    1.38    1.05    0.48    0.48    11.7    39
ICRF J101827.8+053029  1015+057    0.64    11.7   -15.8    0.26    0.37    0.13    0.21    21.2   108
ICRF J114608.1-244732  1143-245    0.76    -3.9   -35.7    1.23    1.06    0.20    0.28    22.1    44
ICRF J174726.6+465850  1746+470    0.78    -0.2    14.2    1.12    0.27    0.28    0.09    22.2    59
ICRF J180957.8-455241  1806-458    1.05   152.6    84.0    6.36    1.30    2.31    0.24    14.9    47
ICRF J122503.7+125313  1222+131    0.66    14.0    26.0    0.51    0.62    0.21    0.21    13.2    26
ICRF J081815.9+422245  0814+425    0.79    18.8    14.3    0.73    0.36    0.09    0.02    36.3   237
ICRF J085009.6-121335  0847-120    0.82    56.9    15.8    1.01    0.54    0.13    0.15    12.4   139
ICRF J215155.5-302753  2149-307    1.12     2.7    36.6    1.69    0.48    0.35    0.16    27.1   187
ICRF J141959.2+270625  1417+273    0.68    -1.6   -15.9    0.86    0.46    0.00    0.00    17.1    20
ICRF J154917.4+503805  1547+507    0.80    -5.8   -14.0    1.65    0.40    0.30    0.10    22.2    28
ICRF J130533.0-103319  1302-102    0.87    45.1    -5.1    0.94    0.76    0.33    0.34    25.7    55
ICRF J052257.9-362730  0521-365    1.15   -67.6   -10.5    1.22    0.63    0.16    0.20    25.8   235
ICRF J160341.9+110548  1601+112    0.69   -35.6    11.3    0.58    0.33    0.12    0.09    21.0    49
ICRF J152149.6+433639  1520+437    0.82   -11.9     9.2    1.31    0.48    0.22    0.09    20.3   285
ICRF J162546.8-252738  1622-253    0.93    -1.0    -3.0    2.15    0.73    0.24    0.14    29.6  2215
ICRF J215852.0-301332  2155-304    1.16    19.3   -69.3    1.97    0.97    2.77    0.46    24.2    42
ICRF J125438.2+114105  1252+119    0.69    12.2     6.6    0.70    0.99    0.12    0.12    29.0    79
ICRF J173420.5+385751  1732+389    0.87    -6.1    -9.0    1.63    0.43    0.41    0.15    29.1   120
ICRF J034838.1-274913  0346-279    0.93   -26.7     9.8    0.52    0.64    0.29    0.43    18.9   133
ICRF J082804.7-373106  0826-373    1.19    -7.0    40.7    0.96    0.91    0.40    0.19    26.8   166
ICRF J034423.1+155943  0341+158    0.70    -7.5   -52.9    0.39    1.23    0.39    0.15    27.4    22
ICRF J050842.3+843204  0454+844    0.89    -0.6     6.7    4.87    0.40    0.16    0.08    36.5   343
ICRF J013738.3-243053  0135-247    0.97    32.0   -26.6    1.83    0.82    1.95    0.83    26.9    40
ICRF J045550.7-461558  0454-463    1.21   -65.2   155.8    0.78    0.41    0.51    0.61    23.4   126
ICRF J214710.1+092946  2144+092    0.73   -15.0     6.4    0.78    0.58    0.14    0.13    31.8   119
ICRF J131103.2+551354  1308+554    0.89    25.3    31.5    1.67    0.71    0.86    0.46    21.9    33
ICRF J215806.2-150109  2155-152    0.99   119.6   -73.2    4.28    2.77    1.00    0.50    29.4    59
ICRF J045005.4-810102  0454-810    1.23    -4.8   -22.6    0.73    0.38    0.33    0.23    28.7   155
ICRF J144516.4+095836  1442+101    0.74    15.6     2.7    0.58    0.57    0.75    0.91    22.8    40
ICRF J044331.6+344106  0440+345    0.90     9.2   -30.5    0.48    0.49    0.26    0.23    24.8    58
ICRF J041636.5-185108  0414-189    1.00     1.6    25.9    0.52    0.65    0.14    0.32    29.6   154
ICRF J100614.0-501813  1004-500    1.24   -72.1    65.6    6.39    1.04    0.97    0.55    13.0    87
ICRF J001937.8+202145  0017+200    0.75   -61.9    -8.4    0.22    0.24    0.00    0.00    20.7   184
ICRF J004847.1+315725  0046+316    0.92    13.2   -23.6    0.24    0.59    0.03    0.30    13.6    24
ICRF J170053.1-261051  1657-261    1.02   -10.1    16.7    2.00    0.68    0.95    0.30    29.5   483
ICRF J105104.7-313814  1048-313    1.24   118.0    85.2    6.35    1.14    2.02    0.55    22.1    29
ICRF J210841.0+143027  2106+143    0.76     7.0   -41.2    1.45    0.65    0.44    0.43    20.1    36
ICRF J074202.7+490015  0738+491    0.96    -0.2    15.7    0.86    0.34    0.14    0.11    21.5   132
ICRF J155941.4-244238  1556-245    1.03   -78.1    58.5    3.93    1.05    1.83    0.62    13.9    23
ICRF J040221.2-314725  0400-319    1.26   -40.5    27.7    1.26    1.30    0.18    0.62    24.3    83
ICRF J012642.7+255901  0123+257    0.78    -1.7    16.9    0.32    0.50    0.03    0.07    24.0    35
ICRF J132905.8+500926  1327+504    0.99    41.3   -18.6    3.01    1.15    1.34    0.66    22.0    50
ICRF J065024.5-163739  0648-165    1.06   -10.6     6.8    0.37    0.42    0.14    0.22    29.3   357
ICRF J235753.2-531113  2355-534    1.29    -5.7    43.0    4.58    0.91    1.27    0.14    28.3   117
ICRF J022428.4+065923  0221+067    0.78    -7.3    13.6    0.33    1.21    0.10    0.10    27.9    82
ICRF J184233.6+680925  1842+681    1.01    17.8     0.9    2.03    0.31    0.74    0.20    36.1    75
ICRF J192332.1-210433  1920-211    1.07   -15.8    17.5    1.72    0.56    0.37    0.14    27.2   270
ICRF J162418.4-680912  1619-680    1.31   -46.6    -3.8    3.46    0.47    0.63    0.15    28.3    52
ICRF J104309.0+240835  1040+244    0.84   -10.7   -11.1    0.57    0.41    0.19    0.14    20.4   169
ICRF J163515.4+380804  1633+382    1.03     7.0    -2.8    2.50    0.83    0.32    0.09    36.4   592
ICRF J074554.0-004417  0743-006    1.09    10.4    34.9    0.22    0.61    0.12    0.13    31.6   118
ICRF J132901.1-560802  1325-558    1.32    34.5   209.4    6.30    1.20    1.80    0.22    12.5    38
ICRF J015218.0+220707  0149+218    0.86     8.7   -12.5    0.29    0.41    0.07    0.12    29.1    75
ICRF J215728.8+312701  2155+312    1.04   -21.9   -25.5    2.13    0.66    0.69    0.27    20.4   109
ICRF J080815.5-075109  0805-077    1.10   -37.7    34.3    0.36    0.55    0.00    0.00    28.4    32
ICRF J022256.4-344128  0220-349    1.33   -41.2   -29.5    0.57    0.98    0.35    0.24    25.9    60
ICRF J150424.9+102939  1502+106    0.88    -4.3     3.1    1.08    1.37    0.36    0.27    36.6   607
ICRF J201713.0+744047  2017+745    1.05     3.5   -12.4    5.42    0.46    0.51    0.16    25.1    39
ICRF J151344.8-101200  1511-100    1.11   -41.3    18.0    0.74    0.75    0.12    0.20    29.3    52
ICRF J193006.1-605609  1925-610    1.38    58.6   -46.4    3.93    0.62    1.42    0.31    28.0    46
ICRF J054734.1+272156  0544+273    0.89    12.7    -7.2    0.77    0.91    0.91    0.20    26.9   190
ICRF J165352.2+394536  1652+398    1.06    -3.5     7.4    1.29    0.42    0.42    0.13    31.7   336
ICRF J135446.5-104102  1352-104    1.16    39.1    26.0    0.79    0.65    0.56    0.30    19.5   104
ICRF J073856.4-673550  0738-674    1.38   178.8   340.7    1.99    0.79    0.97    0.23    23.6    25
ICRF J130020.9+141718  1257+145    0.90    -7.7    34.1    0.74    0.70    0.20    0.23    17.8    34
ICRF J180024.7+384830  1758+388    1.09    -2.4   -11.2    1.77    0.53    0.57    0.17    22.5   125
ICRF J012031.6-270124  0118-272    1.18   -26.9   114.1    0.80    1.39    0.16    0.56    22.7    24
ICRF J015310.1-331025  0150-334    1.40    76.3   -98.5    1.00    1.13    0.46    0.10    22.0    25
ICRF J105148.7+211952  1049+215    0.90    21.1     9.8    0.69    0.68    0.20    0.11    26.5    43
ICRF J041922.5+395528  0415+398    1.10    11.9    34.6    0.38    0.57    0.14    0.12    20.0    89
ICRF J140856.4-075226  1406-076    1.21    18.8   -10.4    0.51    0.43    0.38    0.47    28.7   206
ICRF J155658.8-791404  1549-790    1.41   -17.9   -39.2    3.43    0.74    0.17    0.03    23.6    26
ICRF J074640.4+273459  0743+277    0.91    39.6    44.5    0.76    0.38    0.50    0.32    20.2   102
ICRF J135052.7+303453  1348+308    1.11    28.8    32.3    1.43    0.86    0.88    0.69    20.1    55
ICRF J062923.7-195919  0627-199    1.31   -47.8   -14.1    0.48    0.89    0.27    0.28    19.1   177
ICRF J063920.9-334600  0637-337    1.42   126.5   -54.6    1.67    1.15    0.00    0.00    22.7    23
ICRF J020346.6+113445  0201+113    0.95     4.2     3.6    0.31    0.56    0.07    0.12    28.4   758
ICRF J225536.7+420252  2253+417    1.13     6.4   -23.3    3.46    0.63    1.46    0.34    28.2    53
ICRF J233355.2-234340  2331-240    1.31   -44.7    80.6    3.42    1.22    0.66    0.12    28.3    21
ICRF J042442.2-375620  0422-380    1.44     9.3   -56.1    0.87    0.78    0.57    0.29    25.8    80
ICRF J183250.1+283335  1830+285    0.96    -8.6    16.5    1.41    0.50    0.26    0.03    18.5    29
ICRF J053315.8+482252  0529+483    1.18    -9.6     5.1    0.39    0.26    0.04    0.07    20.1   364
ICRF J011857.2-214130  0116-219    1.32    26.4   -68.9    0.45    1.08    0.10    0.65    18.9    54
ICRF J194025.5-690756  1935-692    1.47   105.9   191.3    3.71    0.68    1.18    0.22    27.8    47
ICRF J144356.8+250144  1441+252    0.96    67.3   118.0    0.86    0.43    1.38    1.25    14.3    86
ICRF J071751.8+453803  0714+457    1.18    13.1   -20.6    0.58    0.29    0.21    0.10    19.9   143
ICRF J121546.7-173145  1213-172    1.35   -33.3    -2.1    1.08    0.72    0.36    0.34    29.6   185
ICRF J042840.4-375619  0426-380    1.49   -28.3   -78.2    0.57    0.45    0.65    0.52    26.4   111
ICRF J061357.6+130645  0611+131    1.03    28.5   -17.4    2.19    2.64    0.17    0.37    23.8    25
ICRF J101810.9+354239  1015+359    1.18    35.4    -4.3    0.54    0.34    0.39    0.24    20.0   118
ICRF J135706.0-174401  1354-174    1.38   -20.6   -89.5    2.68    1.37    0.57    0.43    13.9    31
ICRF J232917.7-473019  2326-477    1.54    12.6   -46.6    5.82    0.68    5.46    1.01    27.3   104
ICRF J214518.7+111527  2142+110    1.04    16.9   -40.7    0.84    0.68    0.89    0.53    21.0    40
ICRF J062419.0+385648  0620+389    1.19   -19.3    -0.5    0.57    0.46    0.05    0.02    21.1    25
ICRF J192451.0-291430  1921-293    1.40    -5.8     2.3    4.59    1.19    0.56    0.16    33.9  2182
ICRF J161630.6-710831  1611-710    1.58    -1.0   156.7    5.27    1.40    1.04    0.36    11.6    20
ICRF J051803.8+205452  0515+208    1.06    57.2   -26.6    0.43    1.00    0.50    0.54    20.6    69
ICRF J031301.9+412001  0309+411    1.20   -11.6   -16.7    0.46    0.51    0.34    0.12    28.5    63
ICRF J034957.8-210247  0347-211    1.46    57.0    63.3    0.64    0.57    0.95    0.47    19.0   107
ICRF J182912.4-581355  1824-582    1.62   -53.3  -143.9    5.12    1.18    0.60    0.32    11.4    23
ICRF J200241.9+150114  2000+148    1.07    -7.2  -144.9    0.93    0.48    1.00    0.61    20.5    41
ICRF J092058.4+444153  0917+449    1.21     5.7    14.0    0.63    0.29    0.19    0.04    28.2    52
ICRF J193926.6-152543  1936-155    1.51     2.1   -28.2    1.01    0.65    0.34    0.26    27.4   196
ICRF J074331.6-672625  0743-673    1.73    89.8   -34.8    1.50    0.52    1.05    0.15    24.1    31
ICRF J105829.6+013358  1055+018    1.07    10.1    -2.3    0.38    0.96    0.02    0.13    36.5   345
ICRF J165258.5+390249  1651+391    1.24    44.6    15.2    0.65    0.22    0.52    0.13    19.7    78
ICRF J204008.7-250746  2037-253    1.52   -12.7   -94.6    2.81    1.08    0.42    0.34    21.9    45
ICRF J044017.1-433308  0438-436    1.76   -27.9   -54.4    1.62    1.39    0.55    0.10    28.3    65
ICRF J121503.9+165437  1212+171    1.08  -101.1   -11.6    0.70    0.72    0.92    0.41    20.5    66
ICRF J200744.9+402948  2005+403    1.29   244.8  -164.1    5.43    1.30    0.00    0.00    34.9    20
ICRF J213410.3-015317  2131-021    1.53    42.1   -39.7    0.44    0.66    0.38    0.32    28.5   225
ICRF J110708.6-444907  1104-445    1.80   -43.2    13.5    4.74    0.80    1.03    0.22    29.3   552
ICRF J113320.0+004052  1130+009    1.09    -0.8    28.6    0.29    0.52    0.28    0.15    28.2    68
ICRF J030642.6+624302  0302+625    1.29     9.1    20.2    0.46    0.39    0.06    0.17    24.2    57
ICRF J014125.8-092843  0138-097    1.55   -46.9   -34.0    0.42    0.63    0.05    0.22    29.3    65
ICRF J064814.0-304419  0646-306    1.81    15.8   -47.6    0.93    0.88    0.28    0.47    27.3   128
ICRF J110214.2+275708  1059+282    1.09    32.2   -28.3    1.57    1.63    0.94    0.97    20.1    52
ICRF J022239.6+430207  0219+428    1.30    -9.0   -25.7    0.38    0.25    0.00    0.03    17.9    21
ICRF J174358.8-035004  1741-038    1.60    -2.8     0.8    0.56    0.88    0.05    0.07    35.2  4263
ICRF J131607.9-333859  1313-333    1.88    21.2   -14.1    2.45    1.02    0.73    0.26    28.6   239
ICRF J033453.3+080014  0332+078    1.09    36.9   -26.0    0.37    0.77    0.14    0.23    21.2   145
ICRF J184208.9+794617  1845+797    1.31    30.9    27.4    3.01    0.59    1.11    0.14    26.2    32
ICRF J235810.8-102008  2355-106    1.60    -7.8    15.0    2.65    1.11    0.52    0.26    28.5   533
ICRF J125459.9-713818  1251-713    1.90    37.3     2.0    3.56    0.64    0.69    0.08    27.9    59
ICRF J014922.3+055553  0146+056    1.11    65.3    50.5    0.40    0.61    0.16    0.22    25.6    54
ICRF J200530.9+775243  2007+777    1.33    16.5   -14.4    3.62    0.68    0.89    0.13    30.0   280
ICRF J124646.8-254749  1244-255    1.61    -9.3   -16.3    1.35    0.74    0.31    0.21    36.8   263
ICRF J145432.9-401232  1451-400    1.94   -49.0  -193.5    5.66    1.35    0.64    0.15    27.0    67
ICRF J091552.4+293324  0912+297    1.12    17.1   -18.6    1.34    1.12    0.21    0.22    24.9    25
ICRF J170124.6+395437  1659+399    1.34  -348.4    53.5    0.93    0.31    0.25    0.10    11.0    42
ICRF J034035.6-211931  0338-214    1.63    -6.0   -45.2    1.65    1.53    0.40    0.29    29.5   162
ICRF J233159.4-381147  2329-384    2.01    74.8   -74.1    4.64    1.20    2.92    0.35    27.2    77
ICRF J040305.5+260001  0400+258    1.12    19.5    -0.9    0.46    0.47    0.05    0.03    28.8    69
ICRF J001331.1+405137  0010+405    1.34    -4.3    20.1    0.20    0.38    0.03    0.08    25.0    64
ICRF J150704.7-165230  1504-166    1.65    15.6   -34.3    1.93    1.28    0.62    0.22    26.8    82
ICRF J004959.4-573827  0047-579    2.07   -25.7   -69.2    0.76    1.07    0.17    0.47    22.6    33
ICRF J104455.9+065538  1042+071    1.12    -1.2   -24.4    0.29    0.73    0.21    0.15    22.3    27
ICRF J134345.9+660225  1342+662    1.36    -3.4   -17.2    1.05    0.28    0.26    0.07    26.4   203
ICRF J233757.3-023057  2335-027    1.66     7.9   -28.9    0.52    0.77    0.05    0.21    26.5   199
ICRF J013305.7-520003  0131-522    2.11   -13.0    86.4    0.84    0.80    0.27    0.23    28.7   186
ICRF J232159.8+273246  2319+272    1.13    13.6    15.0    1.52    0.40    0.28    0.07    27.6    42
ICRF J122847.4+370612  1226+373    1.36   -17.5     8.8    0.91    0.44    0.22    0.19    25.3   188
ICRF J221124.0-132809  2208-137    1.71   -26.4    82.6    1.36    0.70    0.26    0.15    19.1    51
ICRF J114553.6-695401  1143-696    2.17   218.1  -178.2    3.10    0.63    0.32    0.14    12.6    30
ICRF J053942.3+143345  0536+145    1.18     7.9   -20.5    0.52    0.60    0.18    0.17    24.9   191
ICRF J162424.8+574116  1623+578    1.38    -5.7   -51.5    2.29    0.49    0.52    0.32    22.1   177
ICRF J040905.7-123848  0406-127    1.74    -6.0    65.9    0.44    0.64    0.03    0.36    26.8    56
ICRF J231448.5-313839  2312-319    2.19   -19.7  -144.7    5.00    1.39    1.83    0.28    22.0    36
ICRF J143439.7+195200  1432+200    1.19    32.2   -20.4    1.19    0.77    0.44    0.19    23.9   100
ICRF J092314.4+384939  0920+390    1.38     6.0    12.8    0.63    0.28    0.17    0.11    21.7   193
ICRF J001101.2-261233  0008-264    1.74     1.1   -52.0    0.45    0.82    0.18    0.31    28.6   185
ICRF J115918.3-663539  1156-663    2.27   256.6  -196.5    5.68    1.01    1.14    0.12    12.6    25
ICRF J025927.0+074739  0256+075    1.21    -4.7   -27.1    0.30    0.74    0.08    0.09    22.2    52
ICRF J095847.2+653354  0954+658    1.40     0.4    -6.3    1.27    0.50    0.46    0.13    36.2   307
ICRF J020457.6-170119  0202-172    1.75    -2.7   -42.1    0.32    0.58    0.10    0.04    28.3    81
ICRF J142455.5-680758  1420-679    2.29   231.8  -231.1    7.15    1.09    2.22    0.41    12.9    34
ICRF J154929.4+023701  1546+027    1.22     2.2    15.7    0.28    0.46    0.06    0.08    28.8   296
ICRF J182332.8+685752  1823+689    1.41    16.0   -33.4    1.46    0.29    0.45    0.09    21.1    68
ICRF J162606.0-295126  1622-297    1.76   -17.2    40.0    1.84    0.66    0.21    0.17    27.5    83
ICRF J223912.0-570100  2236-572    2.31   -24.1  -197.2    5.41    0.70    3.86    0.53    11.3    45
ICRF J231028.5+105530  2307+106    1.23   -24.5   -53.3    5.06    3.13    0.58    0.39    21.2   117
ICRF J095820.9+322402  0955+326    1.44    22.0    -7.7    0.54    0.32    0.27    0.24    26.7    61
ICRF J165039.5-294346  1647-296    1.77  -107.3   -94.0    2.89    1.19    2.88    1.11    19.7    25
ICRF J193716.2-395801  1933-400    2.36   -13.0   -59.5    4.80    0.70    0.65    0.10    27.0   105
ICRF J123924.5+073017  1236+077    1.24    22.6     4.6    0.40    0.66    0.09    0.14    23.3   108
ICRF J235421.6+455304  2351+456    1.46   -66.0    17.5    2.94    0.69    1.31    0.25    22.8    48
ICRF J135711.2-152728  1354-152    1.78    17.9   -17.1    1.03    0.76    0.31    0.32    29.2   203
ICRF J102343.5-664648  1022-665    2.53    28.7   298.8    3.92    0.79    1.53    0.35    12.2    39
ICRF J193124.9+224331  1929+226    1.26    -1.5   -30.4    2.12    0.93    1.71    0.67    24.6   115
ICRF J202319.0+315302  2021+317    1.46    17.2    20.0    1.91    0.52    0.26    0.11    31.0    38
ICRF J213019.0-092737  2127-096    1.83    32.0    48.4    0.99    1.00    0.27    0.45    19.2    91
ICRF J180242.6-394007  1759-396    2.54    37.5    82.9    3.86    0.97    1.33    0.14    14.7   409
ICRF J201613.8+163234  2013+163    1.29   -51.5    17.0    1.02    0.56    0.41    0.25    20.7   178
ICRF J011327.0+494824  0110+495    1.49    18.2    28.4    0.34    0.40    0.11    0.10    22.3    56
ICRF J143809.4-220454  1435-218    1.84    92.2   -28.9    1.96    0.84    0.12    0.08    28.2    22
ICRF J110352.2-535700  1101-536    2.73   -16.7  -171.6    6.72    1.02    4.97    1.26    24.6    59
ICRF J114759.7+263542  1145+268    1.32    23.2   -19.9    0.88    0.50    0.18    0.14    20.3   146
ICRF J072611.7+791131  0718+792    1.49     4.0     2.2    1.00    0.24    0.10    0.04    25.7  1377
ICRF J103502.1-201134  1032-199    1.84    50.0   -23.8    1.06    0.93    0.60    0.60    27.2    84
ICRF J052930.0-724528  0530-727    2.74   -98.8   122.1    1.67    0.70    4.49    5.42    28.6   201
ICRF J214755.2+083011  2145+082    1.32    -9.8   -74.2    1.04    0.99    0.00    0.00    21.0    22
ICRF J2322

==> Sou323.dat <==
ICRF J163231.9+823216  1637+826    0.09    -1.0    -0.3    1.64    0.34    0.44    0.06    18.9   207
ICRF J221810.9+152035  2215+150    0.09    -1.6    -0.6    0.90    0.41    0.25    0.11    11.2   121
ICRF J223236.4+114350  2230+114    0.10    -0.8     0.8    1.24    0.65    0.33    0.17    31.6   320
ICRF J231147.4+454356  2309+454    0.12    -1.5     2.0    1.59    0.27    0.91    0.14    20.1   222
ICRF J055217.9+375425  0548+378    0.13    21.8    -5.7    0.70    2.80    0.15    1.28    20.3    65
ICRF J033553.9-543025  0334-546    0.17    12.8     2.8    1.73    1.28    0.56    0.39    27.8    29
ICRF J161042.0+241449  1608+243    0.17    -3.0     6.2    2.09    1.18    2.29    1.34    20.4    60
ICRF J141946.6+382148  1417+385    0.19    -1.1    -0.7    0.83    0.30    0.12    0.06    21.5   553
ICRF J005655.2+162513  0054+161    0.19     3.3    -7.7    0.28    0.45    0.12    0.09    20.3   120
ICRF J030903.6+102916  0306+102    0.21    -1.3    -4.1    0.36    0.64    0.18    0.31    27.1    99
ICRF J053435.7-610607  0534-611    0.22   -27.2    16.9    2.24    0.79    0.84    0.29    23.3    31
ICRF J174535.2+172001  1743+173    0.28    -1.1     5.1    1.71    0.61    0.99    0.46    28.8    67
ICRF J232747.9-144755  2325-150    0.30  -121.0   449.5    1.93    1.28    1.94    2.86    23.6    27
ICRF J042356.0+415002  0420+417    0.32    -1.5     5.3    0.37    0.26    3.49    0.23    36.5    38
ICRF J150048.6+475115  1459+480    0.33    -5.6    -3.0    1.09    0.33    0.12    0.05    27.7    56
ICRF J060759.6-083449  0605-085    0.33    -7.3    -3.8    0.42    0.60    0.05    0.07    34.9    45
ICRF J072550.6-005456  0723-008    0.35    -0.3    12.7    0.80    0.99    0.11    0.38    34.9   195
ICRF J073256.2+254838  0729+259    0.35    -4.2   -10.6    0.51    0.63    0.21    0.22    20.2    99
ICRF J130823.7+354637  1306+360    0.36    40.1   -51.1    9.11    4.06    1.97    0.71    14.0    62
ICRF J042446.8+003606  0422+004    0.37    -3.5     7.3    0.27    0.84    0.10    0.16    31.8   113
ICRF J024224.2+174258  0239+175    0.37    82.3   163.0    0.82    1.04    0.16    0.15    20.5    27
ICRF J081126.7+014652  0808+019    0.38     4.6    -1.6    0.28    0.85    0.09    0.18    29.2   469
ICRF J000557.1+382015  0003+380    0.38     0.9     6.3    0.72    0.33    0.10    0.07    22.9    30
ICRF J125838.3-180003  1255-177    0.40    -3.4    21.7    1.61    0.72    0.69    0.11    19.0    86
ICRF J060455.1+242955  0601+245    0.41    66.2   -55.8    0.26    0.33    0.00    0.00    13.6    23
ICRF J200057.0-174857  1958-179    0.42    -0.2     1.5    1.76    0.67    0.59    0.20    29.2  1592
ICRF J025329.1-544151  0252-549    0.43    -6.6    16.4    0.70    0.71    0.31    0.29    22.6    26
ICRF J232733.5+094009  2325+093    0.43    11.9     5.5    0.84    0.21    0.00    0.00    20.9    36
ICRF J122340.4+804004  1221+809    0.43     1.3     5.5    0.98    0.29    0.61    0.15    26.2    76
ICRF J224703.9-365746  2244-372    0.45    15.4   -43.5    6.87    1.25    2.26    0.33    13.3    55
ICRF J052531.4-455754  0524-460    0.46   -24.8    19.5    3.39    1.48    1.16    0.78    20.2    30
ICRF J000108.6+191433  2358+189    0.46    49.5    13.8    0.63    3.26    0.22    0.45    20.7   102
ICRF J225504.2-084404  2252-090    0.47     6.3    17.7    0.73    0.77    1.27    1.16    22.3    29
ICRF J214335.5+174348  2141+175    0.47     8.6     1.4    0.65    0.27    0.19    0.10    12.3   240
ICRF J140950.1-265736  1406-267    0.48    -6.1   -34.8    4.21    1.94    2.48    0.60    19.1   142
ICRF J180821.8+454220  1806+456    0.49    -7.8     3.2    1.39    0.33    0.84    0.09    22.6   255
ICRF J034506.4+145349  0342+147    0.50     9.7    -6.6    0.31    0.55    0.31    0.08    28.4    50
ICRF J033930.9-014635  0336-019    0.51    -0.7    -1.1    0.39    0.89    0.09    0.08    36.8  2355
ICRF J115324.4+493108  1150+497    0.52    -2.3     9.9    0.90    0.37    0.00    0.00    19.7    25
ICRF J061423.8+604621  0609+607    0.52    -6.2    -5.9    0.65    0.32    0.45    0.12    32.9    37
ICRF J090303.9+465104  0859+470    0.53    -2.5     5.6    1.06    1.05    0.44    0.11    27.2    91
ICRF J094855.3+403944  0945+408    0.53     1.8   -14.0    1.65    0.59    1.34    0.63    25.1    51
ICRF J040748.4-121136  0405-123    0.53     3.9   -15.1    0.28    0.71    0.06    0.50    22.8    41
ICRF J011612.5-113615  0113-118    0.54    28.1    21.8    0.37    1.09    0.00    0.00    28.2    22
ICRF J085441.9+575729  0850+581    0.54     8.3     6.2    0.99    0.35    0.25    0.06    18.0    22
ICRF J021748.9+014449  0215+015    0.54    -5.5     5.7    0.21    0.36    0.07    0.08    25.5   241
ICRF J102311.5+394815  1020+400    0.55     5.2     8.4    0.78    0.39    0.00    0.00    22.8    29
ICRF J052234.4-610757  0522-611    0.55   -28.4     7.8    1.80    0.74    0.60    0.28    28.5    44
ICRF J212630.7-460547  2123-463    0.56    13.0   -47.2    8.25    1.48    3.93    1.10    11.8    24
ICRF J113624.5-033029  1133-032    0.56   -12.3   -12.5    0.95    0.82    0.46    0.39    19.4   191
ICRF J005748.8+302108  0055+300    0.57   -71.1   -49.5    0.55    0.80    0.19    0.30    19.7    22
ICRF J170144.8-562155  1657-562    0.57    11.8   -57.7    6.10    0.97    3.74    0.65    12.2    42
ICRF J160517.5-113926  1602-115    0.57    26.1    23.2    1.34    0.77    0.40    0.74    11.0    88
ICRF J020333.3+723253  0159+723    0.58     8.2    -3.2    0.31    0.36    0.23    0.19    28.8    61
ICRF J030826.2+040639  0305+039    0.58    -1.1   -17.1    0.51    0.75    0.19    0.13    13.8    32
ICRF J003814.7-245902  0035-252    0.58     7.4    21.2    0.39    0.61    0.14    0.18    19.0   110
ICRF J115019.2+241753  1147+245    0.59    -0.9    -9.6    0.35    0.24    0.19    0.08    24.3    55
ICRF J144815.0-162024  1445-161    0.59     4.4    33.9    1.09    1.04    0.52    0.15    27.0    34
ICRF J111826.9-463415  1116-462    0.59    32.4    31.6    2.51    1.65    1.08    0.82    20.0    23
ICRF J175653.1+153520  1754+155    0.60   -12.1   -12.6    0.86    0.61    0.64    0.34    14.4   181
ICRF J130933.9+115424  1307+121    0.60    18.2    15.3    0.49    0.53    0.02    0.02    21.9    74
ICRF J203154.9+121941  2029+121    0.61    -3.3   -12.0    2.06    1.62    0.37    0.12    28.3    97
ICRF J073807.3+174218  0735+178    0.62    -3.1     2.2    0.64    0.58    0.12    0.17    28.4   536
ICRF J151656.7+193212  1514+197    0.63    12.4    -3.8    0.77    0.44    0.45    0.28    25.2    98
ICRF J215224.8+173437  2150+173    0.63     5.5   -12.7    1.63    0.68    0.76    0.30    28.9    74
ICRF J090910.0+012135  0906+015    0.63  -108.4  -305.3    0.45    0.91    0.84    1.15    28.7    37
ICRF J101827.8+053029  1015+057    0.64    11.7   -15.8    0.26    0.37    0.13    0.21    21.2   108
ICRF J173957.1+473758  1738+476    0.65     7.0    11.3    2.64    0.60    1.05    0.38    28.2    66
ICRF J103303.7+411606  1030+415    0.66     7.1    11.5    1.09    0.47    0.54    0.36    29.1   126
ICRF J170934.3-172853  1706-174    0.66   -18.6    -6.7    1.82    0.78    0.44    0.34    25.9   142
ICRF J054138.0-054149  0539-057    0.66   -23.9    11.1    0.40    0.97    0.16    0.62    22.9    36
ICRF J122503.7+125313  1222+131    0.66    14.0    26.0    0.51    0.62    0.21    0.21    13.2    26
ICRF J233138.6-155657  2329-162    0.67    15.3    14.2    1.50    0.48    0.43    0.10    25.9    35
ICRF J010915.4-604948  0107-610    0.67   -42.5    56.0    0.48    0.66    0.20    0.17    12.7    38
ICRF J131736.4+342515  1315+346    0.68   -15.3     1.2    1.03    0.43    0.00    0.00    19.0    28
ICRF J232331.9-031705  2320-035    0.68   -36.6    10.0    0.81    1.25    0.27    0.56    23.3    71
ICRF J141959.2+270625  1417+273    0.68    -1.6   -15.9    0.86    0.46    0.00    0.00    17.1    20
ICRF J160341.9+110548  1601+112    0.69   -35.6    11.3    0.58    0.33    0.12    0.09    21.0    49
ICRF J125438.2+114105  1252+119    0.69    12.2     6.6    0.70    0.99    0.12    0.12    29.0    79
ICRF J210101.6-293327  2058-297    0.69   -54.3   -16.2    3.18    0.97    1.66    0.34    13.3    20
ICRF J124604.2-073046  1243-072    0.70    16.7    -6.8    0.46    0.55    0.16    0.19    28.7   218
ICRF J034423.1+155943  0341+158    0.70    -7.5   -52.9    0.39    1.23    0.39    0.15    27.4    22
ICRF J182407.0+565101  1823+568    0.70    -2.9     8.4    1.33    0.30    0.60    0.12    36.2   224
ICRF J222940.0-083254  2227-088    0.70    10.7    -2.9    0.56    0.41    0.21    0.18    29.5   395
ICRF J151053.5-054307  1508-055    0.71     9.3   -16.1    0.29    0.46    0.05    0.03    13.0    28
ICRF J144553.3-162901  1443-162    0.72    37.4     8.2    0.84    0.79    0.47    0.41    26.0    45
ICRF J064204.2+675835  0636+680    0.72    -8.2    -8.8    0.80    0.33    0.03    0.02    25.3    72
ICRF J124553.7-161645  1243-160    0.73   -31.8   -26.2    1.12    0.62    0.34    0.19    19.1    92
ICRF J214710.1+092946  2144+092    0.73   -15.0     6.4    0.78    0.58    0.14    0.13    31.8   119
ICRF J223638.5+732252  2235+731    0.73    -7.8    11.2    2.59    0.41    0.94    0.14    15.1    87
ICRF J183728.7-710843  1831-711    0.74   -41.5    39.8    3.24    0.59    0.54    0.08    29.0    43
ICRF J151741.8-242219  1514-241    0.74    10.2    -7.6    1.28    0.88    0.35    0.21    29.1   266
ICRF J144516.4+095836  1442+101    0.74    15.6     2.7    0.58    0.57    0.75    0.91    22.8    40
ICRF J001937.8+202145  0017+200    0.75   -61.9    -8.4    0.22    0.24    0.00    0.00    20.7   184
ICRF J205616.3-471447  2052-474    0.75     0.1   -10.8    5.74    0.76    1.18    0.26    25.9   976
ICRF J210841.0+143027  2106+143    0.76     7.0   -41.2    1.45    0.65    0.44    0.43    20.1    36
ICRF J003824.8+413706  0035+413    0.76     1.7   -16.2    0.32    0.53    0.04    0.03    22.4    46
ICRF J114608.1-244732  1143-245    0.76    -3.9   -35.7    1.23    1.06    0.20    0.28    22.1    44
ICRF J180323.4-650736  1758-651    0.77    15.4   -93.7    3.02    0.54    1.46    0.48    26.2   229
ICRF J022928.4-364356  0227-369    0.77   -55.1   -93.8    1.44    0.75    0.00    0.00    14.5    64
ICRF J012642.7+255901  0123+257    0.78    -1.7    16.9    0.32    0.50    0.03    0.07    24.0    35
ICRF J022428.4+065923  0221+067    0.78    -7.3    13.6    0.33    1.21    0.10    0.10    27.9    82
ICRF J174726.6+465850  1746+470    0.78    -0.2    14.2    1.12    0.27    0.28    0.09    22.2    59
ICRF J081815.9+422245  0814+425    0.79    18.8    14.3    0.73    0.36    0.09    0.02    36.3   237
ICRF J160734.7-333108  1604-333    0.79   -14.1   -40.5    4.22    1.18    4.71    0.26    24.3    50
ICRF J154917.4+503805  1547+507    0.80    -5.8   -14.0    1.65    0.40    0.30    0.10    22.2    28
ICRF J235600.6-682003  2353-686    0.81     8.3    30.0    3.63    0.56    1.31    0.12    28.5    53
ICRF J085009.6-121335  0847-120    0.82    56.9    15.8    1.01    0.54    0.13    0.15    12.4   139
ICRF J152149.6+433639  1520+437    0.82   -11.9     9.2    1.31    0.48    0.22    0.09    20.3   285
ICRF J104309.0+240835  1040+244    0.84   -10.7   -11.1    0.57    0.41    0.19    0.14    20.4   169
ICRF J023653.2-613615  0235-618    0.85    93.3     9.2    0.88    0.74    0.30    0.41    11.8    31
ICRF J220743.7-534633  2204-540    0.85    13.6   -27.1    4.77    0.58    2.30    0.47    28.8    72
ICRF J015218.0+220707  0149+218    0.86     8.7   -12.5    0.29    0.41    0.07    0.12    29.1    75
ICRF J173420.5+385751  1732+389    0.87    -6.1    -9.0    1.63    0.43    0.41    0.15    29.1   120
ICRF J130533.0-103319  1302-102    0.87    45.1    -5.1    0.94    0.76    0.33    0.34    25.7    55
ICRF J063111.9-415426  0629-418    0.87   -15.1   -59.1    2.35    1.41    1.80    0.96    21.3    28
ICRF J150424.9+102939  1502+106    0.88    -4.3     3.1    1.08    1.37    0.36    0.27    36.6   607
ICRF J050842.3+843204  0454+844    0.89    -0.6     6.7    4.87    0.40    0.16    0.08    36.5   343
ICRF J131103.2+551354  1308+554    0.89    25.3    31.5    1.67    0.71    0.86    0.46    21.9    33
ICRF J054734.1+272156  0544+273    0.89    12.7    -7.2    0.77    0.91    0.91    0.20    26.9   190
ICRF J044331.6+344106  0440+345    0.90     9.2   -30.5    0.48    0.49    0.26    0.23    24.8    58
ICRF J130020.9+141718  1257+145    0.90    -7.7    34.1    0.74    0.70    0.20    0.23    17.8    34
ICRF J105148.7+211952  1049+215    0.90    21.1     9.8    0.69    0.68    0.20    0.11    26.5    43
ICRF J074640.4+273459  0743+277    0.91    39.6    44.5    0.76    0.38    0.50    0.32    20.2   102
ICRF J004847.1+315725  0046+316    0.92    13.2   -23.6    0.24    0.59    0.03    0.30    13.6    24
ICRF J173340.7-793555  1725-795    0.92   -35.1    66.9    4.67    1.02    1.23    0.28    11.7    28
ICRF J162546.8-252738  1622-253    0.93    -1.0    -3.0    2.15    0.73    0.24    0.14    29.6  2215
ICRF J170336.5-621240  1659-621    0.93   -56.6   -56.0    3.05    0.64    0.92    0.25    12.7    43
ICRF J034838.1-274913  0346-279    0.93   -26.7     9.8    0.52    0.64    0.29    0.43    18.9   133
ICRF J020346.6+113445  0201+113    0.95     4.2     3.6    0.31    0.56    0.07    0.12    28.4   758
ICRF J074202.7+490015  0738+491    0.96    -0.2    15.7    0.86    0.34    0.14    0.11    21.5   132
ICRF J183250.1+283335  1830+285    0.96    -8.6    16.5    1.41    0.50    0.26    0.03    18.5    29
ICRF J144356.8+250144  1441+252    0.96    67.3   118.0    0.86    0.43    1.38    1.25    14.3    86
ICRF J013738.3-243053  0135-247    0.97    32.0   -26.6    1.83    0.82    1.95    0.83    26.9    40
ICRF J223513.2-483558  2232-488    0.97   -20.2   -80.9    5.25    0.53    3.77    0.30    25.6   211
ICRF J132905.8+500926  1327+504    0.99    41.3   -18.6    3.01    1.15    1.34    0.66    22.0    50
ICRF J191240.0-801005  1903-802    0.99     4.9   -26.9    2.04    0.40    0.07    0.14    22.1    22
ICRF J215806.2-150109  2155-152    0.99   119.6   -73.2    4.28    2.77    1.00    0.50    29.4    59
ICRF J162854.6-615236  1624-617    1.00    47.8   -75.7    3.98    0.70    1.62    0.22    12.3    37
ICRF J041636.5-185108  0414-189    1.00     1.6    25.9    0.52    0.65    0.14    0.32    29.6   154
ICRF J184233.6+680925  1842+681    1.01    17.8     0.9    2.03    0.31    0.74    0.20    36.1    75
ICRF J170053.1-261051  1657-261    1.02   -10.1    16.7    2.00    0.68    0.95    0.30    29.5   483
ICRF J155941.4-244238  1556-245    1.03   -78.1    58.5    3.93    1.05    1.83    0.62    13.9    23
ICRF J163515.4+380804  1633+382    1.03     7.0    -2.8    2.50    0.83    0.32    0.09    36.4   592
ICRF J061357.6+130645  0611+131    1.03    28.5   -17.4    2.19    2.64    0.17    0.37    23.8    25
ICRF J215728.8+312701  2155+312    1.04   -21.9   -25.5    2.13    0.66    0.69    0.27    20.4   109
ICRF J214518.7+111527  2142+110    1.04    16.9   -40.7    0.84    0.68    0.89    0.53    21.0    40
ICRF J201713.0+744047  2017+745    1.05     3.5   -12.4    5.42    0.46    0.51    0.16    25.1    39
ICRF J055009.5-573224  0549-575    1.05    95.1   102.3    1.38    1.05    0.48    0.48    11.7    39
ICRF J180957.8-455241  1806-458    1.05   152.6    84.0    6.36    1.30    2.31    0.24    14.9    47
ICRF J051803.8+205452  0515+208    1.06    57.2   -26.6    0.43    1.00    0.50    0.54    20.6    69
ICRF J065024.5-163739  0648-165    1.06   -10.6     6.8    0.37    0.42    0.14    0.22    29.3   357
ICRF J165352.2+394536  1652+398    1.06    -3.5     7.4    1.29    0.42    0.42    0.13    31.7   336
ICRF J192332.1-210433  1920-211    1.07   -15.8    17.5    1.72    0.56    0.37    0.14    27.2   270
ICRF J200241.9+150114  2000+148    1.07    -7.2  -144.9    0.93    0.48    1.00    0.61    20.5    41
ICRF J105829.6+013358  1055+018    1.07    10.1    -2.3    0.38    0.96    0.02    0.13    36.5   345
ICRF J121503.9+165437  1212+171    1.08  -101.1   -11.6    0.70    0.72    0.92    0.41    20.5    66
ICRF J113320.0+004052  1130+009    1.09    -0.8    28.6    0.29    0.52    0.28    0.15    28.2    68
ICRF J110214.2+275708  1059+282    1.09    32.2   -28.3    1.57    1.63    0.94    0.97    20.1    52
ICRF J074554.0-004417  0743-006    1.09    10.4    34.9    0.22    0.61    0.12    0.13    31.6   118
ICRF J180024.7+384830  1758+388    1.09    -2.4   -11.2    1.77    0.53    0.57    0.17    22.5   125
ICRF J033453.3+080014  0332+078    1.09    36.9   -26.0    0.37    0.77    0.14    0.23    21.2   145
ICRF J080815.5-075109  0805-077    1.10   -37.7    34.3    0.36    0.55    0.00    0.00    28.4    32
ICRF J041922.5+395528  0415+398    1.10    11.9    34.6    0.38    0.57    0.14    0.12    20.0    89
ICRF J151344.8-101200  1511-100    1.11   -41.3    18.0    0.74    0.75    0.12    0.20    29.3    52
ICRF J135052.7+303453  1348+308    1.11    28.8    32.3    1.43    0.86    0.88    0.69    20.1    55
ICRF J014922.3+055553  0146+056    1.11    65.3    50.5    0.40    0.61    0.16    0.22    25.6    54
ICRF J091552.4+293324  0912+297    1.12    17.1   -18.6    1.34    1.12    0.21    0.22    24.9    25
ICRF J040305.5+260001  0400+258    1.12    19.5    -0.9    0.46    0.47    0.05    0.03    28.8    69
ICRF J215155.5-302753  2149-307    1.12     2.7    36.6    1.69    0.48    0.35    0.16    27.1   187
ICRF J104455.9+065538  1042+071    1.12    -1.2   -24.4    0.29    0.73    0.21    0.15    22.3    27
ICRF J225536.7+420252  2253+417    1.13     6.4   -23.3    3.46    0.63    1.46    0.34    28.2    53
ICRF J232159.8+273246  2319+272    1.13    13.6    15.0    1.52    0.40    0.28    0.07    27.6    42
ICRF J052257.9-362730  0521-365    1.15   -67.6   -10.5    1.22    0.63    0.16    0.20    25.8   235
ICRF J215852.0-301332  2155-304    1.16    19.3   -69.3    1.97    0.97    2.77    0.46    24.2    42
ICRF J135446.5-104102  1352-104    1.16    39.1    26.0    0.79    0.65    0.56    0.30    19.5   104
ICRF J053315.8+482252  0529+483    1.18    -9.6     5.1    0.39    0.26    0.04    0.07    20.1   364
ICRF J012031.6-270124  0118-272    1.18   -26.9   114.1    0.80    1.39    0.16    0.56    22.7    24
ICRF J071751.8+453803  0714+457    1.18    13.1   -20.6    0.58    0.29    0.21    0.10    19.9   143
ICRF J053942.3+143345  0536+145    1.18     7.9   -20.5    0.52    0.60    0.18    0.17    24.9   191
ICRF J101810.9+354239  1015+359    1.18    35.4    -4.3    0.54    0.34    0.39    0.24    20.0   118
ICRF J062419.0+385648  0620+389    1.19   -19.3    -0.5    0.57    0.46    0.05    0.02    21.1    25
ICRF J143439.7+195200  1432+200    1.19    32.2   -20.4    1.19    0.77    0.44    0.19    23.9   100
ICRF J082804.7-373106  0826-373    1.19    -7.0    40.7    0.96    0.91    0.40    0.19    26.8   166
ICRF J031301.9+412001  0309+411    1.20   -11.6   -16.7    0.46    0.51    0.34    0.12    28.5    63
ICRF J092058.4+444153  0917+449    1.21     5.7    14.0    0.63    0.29    0.19    0.04    28.2    52
ICRF J025927.0+074739  0256+075    1.21    -4.7   -27.1    0.30    0.74    0.08    0.09    22.2    52
ICRF J045550.7-461558  0454-463    1.21   -65.2   155.8    0.78    0.41    0.51    0.61    23.4   126
ICRF J140856.4-075226  1406-076    1.21    18.8   -10.4    0.51    0.43    0.38    0.47    28.7   206
ICRF J154929.4+023701  1546+027    1.22     2.2    15.7    0.28    0.46    0.06    0.08    28.8   296
ICRF J231028.5+105530  2307+106    1.23   -24.5   -53.3    5.06    3.13    0.58    0.39    21.2   117
ICRF J045005.4-810102  0454-810    1.23    -4.8   -22.6    0.73    0.38    0.33    0.23    28.7   155
ICRF J100614.0-501813  1004-500    1.24   -72.1    65.6    6.39    1.04    0.97    0.55    13.0    87
ICRF J165258.5+390249  1651+391    1.24    44.6    15.2    0.65    0.22    0.52    0.13    19.7    78
ICRF J105104.7-313814  1048-313    1.24   118.0    85.2    6.35    1.14    2.02    0.55    22.1    29
ICRF J123924.5+073017  1236+077    1.24    22.6     4.6    0.40    0.66    0.09    0.14    23.3   108
ICRF J040221.2-314725  0400-319    1.26   -40.5    27.7    1.26    1.30    0.18    0.62    24.3    83
ICRF J193124.9+224331  1929+226    1.26    -1.5   -30.4    2.12    0.93    1.71    0.67    24.6   115
ICRF J200744.9+402948  2005+403    1.29   244.8  -164.1    5.43    1.30    0.00    0.00    34.9    20
ICRF J201613.8+163234  2013+163    1.29   -51.5    17.0    1.02    0.56    0.41    0.25    20.7   178
ICRF J030642.6+624302  0302+625    1.29     9.1    20.2    0.46    0.39    0.06    0.17    24.2    57
ICRF J235753.2-531113  2355-534    1.29    -5.7    43.0    4.58    0.91    1.27    0.14    28.3   117
ICRF J022239.6+430207  0219+428    1.30    -9.0   -25.7    0.38    0.25    0.00    0.03    17.9    21
ICRF J184208.9+794617  1845+797    1.31    30.9    27.4    3.01    0.59    1.11    0.14    26.2    32
ICRF J062923.7-195919  0627-199    1.31   -47.8   -14.1    0.48    0.89    0.27    0.28    19.1   177
ICRF J162418.4-680912  1619-680    1.31   -46.6    -3.8    3.46    0.47    0.63    0.15    28.3    52
ICRF J233355.2-234340  2331-240    1.31   -44.7    80.6    3.42    1.22    0.66    0.12    28.3    21
ICRF J114759.7+263542  1145+268    1.32    23.2   -19.9    0.88    0.50    0.18    0.14    20.3   146
ICRF J011857.2-214130  0116-219    1.32    26.4   -68.9    0.45    1.08    0.10    0.65    18.9    54
ICRF J132901.1-560802  1325-558    1.32    34.5   209.4    6.30    1.20    1.80    0.22    12.5    38
ICRF J214755.2+083011  2145+082    1.32    -9.8   -74.2    1.04    0.99    0.00    0.00    21.0    22
ICRF J122131.6+281358  1219+285    1.32     5.3    27.0    1.00    0.56    0.32    0.12    28.2    34
ICRF J155930.9+030448  1557+032    1.33    21.3    11.6    0.42    0.45    0.16    0.21    22.2    73
ICRF J022256.4-344128  0220-349    1.33   -41.2   -29.5    0.57    0.98    0.35    0.24    25.9    60
ICRF J200530.9+775243  2007+777    1.33    16.5   -14.4    3.62    0.68    0.89    0.13    30.0   280
ICRF J170124.6+395437  1659+399    1.34  -348.4    53.5    0.93    0.31    0.25    0.10    11.0    42
ICRF J001331.1+405137  0010+405    1.34    -4.3    20.1    0.20    0.38    0.03    0.08    25.0    64
ICRF J121546.7-173145  1213-172    1.35   -33.3    -2.1    1.08    0.72    0.36    0.34    29.6   185
ICRF J134345.9+660225  1342+662    1.36    -3.4   -17.2    1.05    0.28    0.26    0.07    26.4   203
ICRF J122847.4+370612  1226+373    1.36   -17.5     8.8    0.91    0.44    0.22    0.19    25.3   188
ICRF J095456.8+174331  0952+179    1.37     3.9    24.1    0.65    0.60    0.21    0.14    19.0    50
ICRF J193006.1-605609  1925-610    1.38    58.6   -46.4    3.93    0.62    1.42    0.31    28.0    46
ICRF J162424.8+574116  1623+578    1.38    -5.7   -51.5    2.29    0.49    0.52    0.32    22.1   177
ICRF J135706.0-174401  1354-174    1.38   -20.6   -89.5    2.68    1.37    0.57    0.43    13.9    31
ICRF J073856.4-673550  0738-674    1.38   178.8   340.7    1.99    0.79    0.97    0.23    23.6    25
ICRF J092314.4+384939  0920+390    1.38     6.0    12.8    0.63    0.28    0.17    0.11    21.7   193
ICRF J051002.3+180041  0507+179    1.39     9.2   -20.2    0.37    0.47    0.13    0.22    27.2    71
ICRF J192451.0-291430  1921-293    1.40    -5.8     2.3    4.59    1.19    0.56    0.16    33.9  2182
ICRF J015310.1-331025  0150-334    1.40    76.3   -98.5    1.00    1.13    0.46    0.10    22.0    25
ICRF J032957.6+275615  0326+277    1.40    71.4   -16.8    0.71    0.70    0.00    0.00    28.2    21
ICRF J101447.0+230116  1012+232    1.40    21.6    10.1    0.71    0.69    0.23    0.10    27.5   106
ICRF J095847.2+653354  0954+658    1.40     0.4    -6.3    1.27    0.50    0.46    0.13    36.2   307
ICRF J002232.4+060804  0019+058    1.41   -13.3    40.8    0.31    0.54    0.04    0.07    28.1   224
ICRF J155658.8-791404  1549-790    1.41   -17.9   -39.2    3.43    0.74    0.17    0.03    23.6    26
ICRF J182332.8+685752  1823+689    1.41    16.0   -33.4    1.46    0.29    0.45    0.09    21.1    68
ICRF J063920.9-334600  0637-337    1.42   126.5   -54.6    1.67    1.15    0.00    0.00    22.7    23
ICRF J042442.2-375620  0422-380    1.44     9.3   -56.1    0.87    0.78    0.57    0.29    25.8    80
ICRF J175342.4+284804  1751+288    1.44    25.9    -2.2    0.76    0.27    0.42    0.18    29.2   418
ICRF J095820.9+322402  0955+326    1.44    22.0    -7.7    0.54    0.32    0.27    0.24    26.7    61
ICRF J235421.6+455304  2351+456    1.46   -66.0    17.5    2.94    0.69    1.31    0.25    22.8    48
ICRF J215137.8+055212  2149+056    1.46     1.3    22.5    0.71    0.87    0.22    0.27    33.4   479
ICRF J011343.1+022217  0111+021    1.46     2.2   -10.2    0.26    0.38    0.13    0.29    29.1   248
ICRF J034957.8-210247  0347-211    1.46    57.0    63.3    0.64    0.57    0.95    0.47    19.0   107
ICRF J202319.0+315302  2021+317    1.46    17.2    20.0    1.91    0.52    0.26    0.11    31.0    38
ICRF J194025.5-690756  1935-692    1.47   105.9   191.3    3.71    0.68    1.18    0.22    27.8    47
ICRF J042840.4-375619  0426-380    1.49   -28.3   -78.2    0.57    0.45    0.65    0.52    26.4   111
ICRF J011327.0+494824  0110+495    1.49    18.2    28.4    0.34    0.40    0.11    0.10    22.3    56
ICRF J072611.7+791131  0718+792    1.49     4.0     2.2    1.00    0.24    0.10    0.04    25.7  1377
ICRF J232220.3+444542  2319+444    1.51    76.5    54.8    3.86    0.88    1.21    0.33    20.1    58
ICRF J193926.6-152543  1936-155    1.51     2.1   -28.2    1.01    0.65    0.34    0.26    27.4   196
ICRF J121906.4+482956  1216+487    1.51    22.7     4.0    0.90    0.32    0.00    0.00    22.9    30
ICRF J111358.6+144226  1111+149    1.51    16.8   -36.9    4.13    3.34    0.67    0.49    29.1   160
ICRF J204008.7-250746  2037-253    1.52   -12.7   -94.6    2.81    1.08    0.42    0.34    21.9    45
ICRF J032536.8+222400  0322+222    1.52   -13.5    14.4    0.28    0.32    0.10    0.08    20.7   495
ICRF J224553.6+050056  2243+047    1.53    -5.9    59.4    0.42    0.65    0.20    0.36    21.2    45
ICRF J213410.3-015317  2131-021    1.53    42.1   -39.7    0.44    0.66    0.38    0.32    28.5   225
ICRF J030335.2+471616  0300+470    1.53    -1.4     7.8    0.56    0.55    0.16    0.11    35.9   777
ICRF J232917.7-473019  2326-477    1.54    12.6   -46.6    5.82    0.68    5.46    1.01    27.3   104
ICRF J014125.8-092843  0138-097    1.55   -46.9   -34.0    0.42    0.63    0.05    0.22    29.3    65
ICRF J121555.6+344815  1213+350    1.57    14.2    39.1    1.40    0.74    0.28    0.11    25.4    40
ICRF J083148.8+042939  0829+046    1.58    28.5    17.0    0.42    1.89    0.08    0.17    18.3    37
ICRF J101353.4+244916  1011+250    1.58    19.2    24.4    0.88    0.37    0.23    0.05    17.5    27
ICRF J161630.6-710831  1611-710    1.58    -1.0   156.7    5.27    1.40    1.04    0.36    11.6    20
ICRF J174358.8-035004  1741-038    1.60    -2.8     0.8    0.56    0.88    0.05    0.07    35.2  4263
ICRF J164207.8+685639  1642+690    1.60     5.3    11.0    3.17    0.61    0.44    0.10    37.1   233
ICRF J235810.8-102008  2355-106    1.60    -7.8    15.0    2.65    1.11    0.52    0.26    28.5   533
ICRF J115312.4+805829  1150+812    1.61    18.1   -19.3    0.85    0.26    0.26    0.08    29.3    92
ICRF J124646.8-254749  1244-255    1.61    -9.3   -16.3    1.35    0.74    0.31    0.21    36.8   263
ICRF J182912.4-581355  1824-582    1.62   -53.3  -143.9    5.12    1.18    0.60    0.32    11.4    23
ICRF J034035.6-211931  0338-214    1.63    -6.0   -45.2    1.65    1.53    0.40    0.29    29.5   162
ICRF J150704.7-165230  1504-166    1.65    15.6   -34.3    1.93    1.28    0.62    0.22    26.8    82
ICRF J034328.9+362212  0340+362    1.65   -19.5   -75.9    0.49    0.47    0.42    0.22    20.2    73
ICRF J061716.9+570116  0613+570    1.66   -67.9   -67.3    1.07    0.45    0.77    0.28    22.1   104
ICRF J233757.3-023057  2335-027    1.66     7.9   -28.9    0.52    0.77    0.05    0.21    26.5   199
ICRF J040922.0+121739  0406+121    1.66   -13.6   -46.2    0.45    0.84    0.15    0.29    22.6    42
ICRF J010245.7+582411  0059+581    1.68     0.1     2.6    0.31    0.41    0.04    0.06    24.4  2493
ICRF J104423.0+805439  1039+811    1.68    11.1     8.5    1.07    0.30    0.44    0.14    28.3   143
ICRF J020504.9+321230  0202+319    1.68   -11.8    14.0    0.25    0.31    0.04    0.06    33.4   399
ICRF J111857.3+123441  1116+128    1.70   -16.4    40.9    0.56    0.49    0.37    0.29    26.9    45
ICRF J042952.9+272437  0426+273    1.70    15.7    26.4    0.37    0.48    0.19    0.24    20.4    66
ICRF J221124.0-132809  2208-137    1.71   -26.4    82.6    1.36    0.70    0.26    0.15    19.1    51
ICRF J011205.8+224438  0109+224    1.71    34.6   -15.5    0.52    0.72    0.12    0.02    25.1   112
ICRF J163813.4+572023  1637+574    1.71     5.5    12.3    2.95    0.71    0.65    0.14    36.3   329
ICRF J141946.5+542314  1418+546    1.72     5.5    -0.7    1.04    0.31    0.14    0.05    34.3   951
ICRF J031951.2+190131  0317+188    1.73   -12.9    30.8    0.69    0.72    0.66    0.19    21.4    49
ICRF J074331.6-672625  0743-673    1.73    89.8   -34.8    1.50    0.52    1.05    0.15    24.1    31
ICRF J040905.7-123848  0406-127    1.74    -6.0    65.9    0.44    0.64    0.03    0.36    26.8    56
ICRF J134934.6+534117  1347+539    1.74    18.8    28.5    1.13    0.36    0.23    0.07    25.1    31
ICRF J095232.0+351252  0949+354    1.74    27.3    24.2    0.74    0.42    0.00    0.00    20.1    30
ICRF J001101.2-261233  0008-264    1.74     1.1   -52.0    0.45    0.82    0.18    0.31    28.6   185
ICRF J112553.7+261019  1123+264    1.74    -4.9    13.7    0.97    0.53    0.35    0.47    36.8   233
ICRF J020457.6-170119  0202-172    1.75    -2.7   -42.1    0.32    0.58    0.10    0.04    28.3    81
ICRF J162606.0-295126  1622-297    1.76   -17.2    40.0    1.84    0.66    0.21    0.17    27.5    83
ICRF J044017.1-433308  0438-436    1.76   -27.9   -54.4    1.62    1.39    0.55    0.10    28.3    65
ICRF J165039.5-294346  1647-296    1.77  -107.3   -94.0    2.89    1.19    2.88    1.11    19.7    25
ICRF J135711.2-152728  1354-152    1.78    17.9   -17.1    1.03    0.76    0.31    0.32    29.2   203
ICRF J175132.8+093900  1749+096    1.79     3.3     0.6    0.76    0.57    0.08    0.07    36.2  3299
ICRF J232225.9+505751  2320+506    1.79     2.7   -35.4    2.12    0.47    0.45    0.08    24.1    36
ICRF J002829.8+200026  0025+197    1.80    57.4  -105.8    0.38    0.82    0.19    0.17    20.5    81
ICRF J110708.6-444907  1104-445    1.80   -43.2    13.5    4.74    0.80    1.03    0.22    29.3   552
ICRF J060752.6+672055  0602+673    1.80    -8.0     3.1    0.58    0.28    0.07    0.04    21.6   911
ICRF J180650.6+694928  1807+698    1.80     2.7    -4.6    1.12    0.23    0.14    0.04    36.8  1236
ICRF J232154.9+320407  2319+317    1.80   -24.9    22.1    1.28    0.33    1.05    0.05    12.3   314
ICRF J164125.2+225704  1639+230    1.81     9.1   -22.5    0.84    0.40    0.20    0.13    20.6   308
ICRF J064814.0-304419  0646-306    1.81    15.8   -47.6    0.93    0.88    0.28    0.47    27.3   128
ICRF J012156.8+042224  0119+041    1.81    -2.6     7.9    0.49    0.97    0.10    0.19    29.2  1712
ICRF J211529.4+293338  2113+293    1.81     6.0    -5.6    1.46    0.46    0.27    0.11    36.8  1107
ICRF J075706.6+095634  0754+100    1.81   -11.9   -27.1    2.05    3.13    0.10    0.05    29.8    61
ICRF J225717.3+074312  2254+074    1.82    41.2   -19.3    0.59    0.56    0.59    0.67    29.0   101
ICRF J213019.0-092737  2127-096    1.83    32.0    48.4    0.99    1.00    0.27    0.45    19.2    91
ICRF J092136.2+621552  0917+624    1.83    16.2    -1.6    0.75    0.28    0.23    0.08    35.9   150
ICRF J062603.0+820225  0615+820    1.83    27.3    63.3    0.66    0.33    0.15    0.14    22.2    45
ICRF J143809.4-220454  1435-218    1.84    92.2   -28.9    1.96    0.84    0.12    0.08    28.2    22
ICRF J103502.1-201134  1032-199    1.84    50.0   -23.8    1.06    0.93    0.60    0.60    27.2    84
ICRF J040534.0-130813  0403-132    1.87    35.0   -84.9    0.65    1.73    0.83    0.87    28.6    88
ICRF J213901.3+142335  2136+141    1.87    -3.4     7.0    0.77    0.42    0.14    0.08    32.6  1150
ICRF J142549.0+142456  1423+146    1.88    69.2   139.7    0.80    0.63    0.33    0.27    20.7    41
ICRF J131607.9-333859  1313-333    1.88    21.2   -14.1    2.45    1.02    0.73    0.26    28.6   239
ICRF J154049.4+144745  1538+149    1.88     2.2   -92.4    0.65    0.57    0.11    0.15    34.1   148
ICRF J043701.4-184448  0434-188    1.89    22.0   -20.6    0.79    1.27    0.31    0.54    36.7   234
ICRF J174614.0+622654  1745+624    1.90     4.7     4.2    1.57    0.31    0.24    0.06    17.2   818
ICRF J174456.6+554217  1744+557    1.90   -46.5     7.2    1.23    0.28    0.51    0.10    12.7    27
ICRF J125459.9-713818  1251-713    1.90    37.3     2.0    3.56    0.64    0.69    0.08    27.9    59

